$^{13}$CO and $^{13}$CO$_2$ ice mixtures with N$_2$ in photon energy transfer studies

In dense clouds of the interstellar medium, dust grains are covered by ice mantles, dominated by H$_2$O. CO and CO$_2$ are common ice components observed in infrared spectra, while infrared inactive N$_2$ is expected to be present in the ice. Molecules in the ice can be dissociated, react or desorb by exposure to secondary ultraviolet photons. Thus, different physical scenarios lead to different ice mantle compositions. This work aims to understand the behaviour of $^{13}$CO : N$_2$ and $^{13}$CO$_2$ : N$_2$ ice mixtures submitted to ultraviolet radiation in the laboratory. Photochemical processes and photodesorption were studied for various ratios of the ice components. Experiments were carried out under ultra-high vacuum conditions at 12K. Ices were irradiated with a continuous emission ultraviolet lamp simulating the secondary ultraviolet in dense interstellar clouds. During the irradiation periods, fourier-transform infrared spectroscopy was used for monitoring changes in the ice, and quadrupole mass spectrometry for gas-phase molecules. In irradiated $^{13}$CO$_2$ : N$_2$ ice mixtures, $^{13}$CO, $^{13}$CO$_2$, $^{13}$CO$_3$, O$_2$, and O$_3$ photoproducts were detected in the infrared spectra. N$_2$ molecules also take part in the photochemistry, and N-bearing molecules were also detected: NO, NO$_2$, N$_2$O, and N$_2$O$_4$. Photodesorption rates and their dependence on the presence of N$_2$ were also studied. As it was previously reported, $^{13}$CO and $^{13}$CO$_2$ molecules can transfer photon energy to N$_2$ molecules. As a result, $^{13}$CO and $^{13}$CO$_2$ photodesorption rates decrease as the fraction of N$_2$ increases, while N$_2$ photodesorption is enhanced with respect to the low UV-absorbing pure N$_2$ ice.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
